Flow-Sensitive Composition of Thread-Modular Abstract Interpretation

We propose a constraint-based flow-sensitive static analysis for concurrent programs by iteratively composing thread-modular abstract interpreters via the use of a system of lightweight constraints. Our method is compositional in that it first applies sequential abstract interpreters to individual threads and then composes their results. It is flow-sensitive in that the causality ordering of interferences (flow of data from global writes to reads) is modeled by a system of constraints. These interference constraints are lightweight since they only refer to the execution order of program statements as opposed to their numerical properties: they can be decided efficiently using an off-the-shelf Datalog engine. Our new method has the advantage of being more accurate than existing, flow-insensitive, static analyzers while remaining scalable and providing the expected soundness and termination guarantees even for programs with unbounded data. We implemented our method and evaluated it on a large number of benchmarks, demonstrating its effectiveness at increasing the accuracy of thread-modular abstract interpretation.

==> comb.dat <==
32 85.52
41 131.13
51 148.32
61 252.53
71 395.00


==> constr.dat <==
32 65.03
41 103.11
51 118.39
61 213.16
71 328.93


==> nconstr.dat <==
32 49.00
41 78.42
51 94.54
61 167.22
71 276.63


==> raw_param.dat <==
NCOMB COMB CONSTR SLICE


i8xx_tco_03_thr04: 81 threads
i8xx_tco_03_thr04: 71 threads
i8xx_tco_03_thr03: 61 threads
i8xx_tco_03_thr02: 51 threads
i8xx_tco_03: 42 threads
39.07  64.80  54.54  70.53
35.67  63.39  47.18  61.41
24.56  46.09  34.26  48.78
24.27  36.52  24.49  39.22
13.55  27.54  21.61  28.83


==> slice.dat <==
32 52.53
41 75.28
51 83.91
61 151.59
71 231.71

